Detecting Online Hate Speech: Approaches Using Weak Supervision and Network Embedding Models

The ubiquity of social media has transformed online interactions among individuals. Despite positive effects, it has also allowed anti-social elements to unite in alternative social media environments (eg. Gab.com) like never before. Detecting such hateful speech using automated techniques can allow social media platforms to moderate their content and prevent nefarious activities like hate speech propagation. In this work, we propose a weak supervision deep learning model that - (i) quantitatively uncover hateful users and (ii) present a novel qualitative analysis to uncover indirect hateful conversations. This model scores content on the interaction level, rather than the post or user level, and allows for characterization of users who most frequently participate in hateful conversations. We evaluate our model on 19.2M posts and show that our weak supervision model outperforms the baseline models in identifying indirect hateful interactions. We also analyze a multilayer network, constructed from two types of user interactions in Gab(quote and reply) and interaction scores from the weak supervision model as edge weights, to predict hateful users. We utilize the multilayer network embedding methods to generate features for the prediction task and we show that considering user context from multiple networks help achieving better predictions of hateful users in Gab. We receive up to 7% performance gain compared to single layer or homogeneous network embedding models.

==> TODOs.txt <==
1. Do not make it an indirect hate speech detection problem - instead make it hateful user detection problem and bring indirect hate speech detectin as an add-on experiment

2. Compare performance of new bounds with other bounds function

3. Link the score distribution from multiple methods to performance somehow


PAKDD review - review:

1. Too many promises in the Introduction but not so strong evidences for the solution

2. No quantifiable way to prove the impact of results (how challenging it is to do indirect hate speech in the Methodology) - At present this task is at the high level in the Methodology
